A New Branch-and-Bound Pruning Framework for $\ell_0$-Regularized Problems

We consider the resolution of learning problems involving $\ell_0$-regularization via Branch-and-Bound (BnB) algorithms. These methods explore regions of the feasible space of the problem and check whether they do not contain solutions through "pruning tests". In standard implementations, evaluating a pruning test requires to solve a convex optimization problem, which may result in computational bottlenecks. In this paper, we present an alternative to implement pruning tests for some generic family of $\ell_0$-regularized problems. Our proposed procedure allows the simultaneous assessment of several regions and can be embedded in standard BnB implementations with a negligible computational overhead. We show through numerical simulations that our pruning strategy can improve the solving time of BnB procedures by several orders of magnitude for typical problems encountered in machine-learning applications.

==> data/perfprofile.csv <==
grid,proposed,l0bnb,cplex,gurobi,mosek
0.1,0,0,0,0,0
0.10974987654930562,0,0,0,0,0
0.12045035402587821,0,0,0,0,0
0.1321941148466029,0,0,0,0,0
0.14508287784959398,0,0,0,0,0
0.1592282793341092,0,0,0,0,0
0.17475284000076838,0,0,0,0,0
0.19179102616724888,0,0,0,0,0
0.2104904144512021,0,0,0,0,0
0.23101297000831597,0.0238095238095238,0,0,0,0
0.2535364493970112,0.0595238095238095,0,0,0,0
0.2782559402207124,0.0595238095238095,0,0,0,0
0.30538555088334157,0.0714285714285714,0,0,0,0
0.33516026509388425,0.0952380952380952,0,0,0,0
0.36783797718286343,0.119047619047619,0,0,0,0
0.40370172585965547,0.178571428571429,0,0,0,0
0.4430621457583881,0.238095238095238,0,0,0,0
0.4862601580065355,0.285714285714286,0,0,0,0
0.533669923120631,0.392857142857143,0,0,0,0
0.5857020818056667,0.464285714285714,0,0,0,0
0.6428073117284322,0.523809523809524,0,0,0,0
0.7054802310718644,0.619047619047619,0,0,0,0
0.7742636826811272,0.738095238095238,0,0,0,0
0.8497534359086445,0.833333333333333,0,0,0,0
0.9326033468832199,0.880952380952381,0,0,0,0
1.0235310218990263,0.94047619047619,0,0,0,0
1.1233240329780276,0.976190476190476,0,0,0,0
1.2328467394420666,1,0,0,0,0
1.3530477745798075,1,0,0,0,0
1.484968262254465,1,0,0,0,0
1.6297508346206444,1,0,0,0,0
1.7886495290574351,1,0.0119047619047619,0,0,0
1.9630406500402715,1,0.0476190476190476,0,0,0
2.1544346900318843,1,0.0595238095238095,0,0,0
2.3644894126454084,1,0.0714285714285714,0,0,0
2.5950242113997373,1,0.0833333333333333,0,0,0
2.848035868435802,1,0.0952380952380952,0,0,0
3.1257158496882367,1,0.119047619047619,0,0,0
3.4304692863149193,1,0.142857142857143,0,0,0
3.764935806792469,1,0.142857142857143,0,0,0
4.132012400115339,1,0.154761904761905,0,0,0
4.5348785081285845,1,0.19047619047619,0,0,0
4.977023564332112,1,0.238095238095238,0,0,0
5.462277217684343,1,0.297619047619048,0,0,0
5.994842503189412,1,0.30952380952381,0,0,0
6.5793322465756825,1,0.452380952380952,0,0.0357142857142857,0
7.220809018385467,1,0.488095238095238,0,0.0714285714285714,0
7.924828983539178,1,0.547619047619048,0,0.0952380952380952,0
8.697490026177835,1,0.619047619047619,0,0.119047619047619,0
9.545484566618342,1,0.714285714285714,0,0.226190476190476,0
10.476157527896651,1,0.75,0,0.345238095238095,0
11.497569953977369,1,0.857142857142857,0,0.428571428571429,0
12.61856883066021,1,0.904761904761905,0,0.547619047619048,0
13.848863713938732,1,0.988095238095238,0,0.607142857142857,0
15.199110829529348,1,1,0,0.726190476190476,0
16.68100537200059,1,1,0,0.857142857142857,0
18.307382802953697,1,1,0,0.964285714285714,0
20.09233002565048,1,1,0,1,0
22.051307399030456,1,1,0,1,0
24.201282647943835,1,1,0,1,0
26.560877829466868,1,1,0,1,0
29.150530628251786,1,1,0,1,0
31.992671377973846,1,1,0,1,0
35.111917342151344,1,1,0.0119047619047619,1,0
38.535285937105314,1,1,0.0119047619047619,1,0
42.29242874389499,1,1,0.0119047619047619,1,0.0119047619047619
46.41588833612782,1,1,0.0476190476190476,1,0.0238095238095238
50.9413801481638,1,1,0.0595238095238095,1,0.0238095238095238
55.90810182512229,1,1,0.107142857142857,1,0.0238095238095238
61.35907273413176,1,1,0.142857142857143,1,0.0357142857142857
67.34150657750828,1,1,0.142857142857143,1,0.0357142857142857
73.90722033525783,1,1,0.166666666666667,1,0.0357142857142857
81.11308307896873,1,1,0.202380952380952,1,0.0595238095238095
89.02150854450393,1,1,0.25,1,0.107142857142857
97.70099572992257,1,1,0.297619047619048,1,0.178571428571429
107.22672220103243,1,1,0.380952380952381,1,0.261904761904762
117.68119524349991,1,1,0.452380952380952,1,0.297619047619048
129.1549665014884,1,1,0.511904761904762,1,0.357142857142857
141.7474162926806,1,1,0.571428571428571,1,0.44047619047619
155.56761439304722,1,1,0.75,1,0.488095238095238
170.7352647470692,1,1,0.797619047619048,1,0.55952380952381
187.3817422860385,1,1,0.869047619047619,1,0.619047619047619
205.65123083486534,1,1,0.964285714285714,1,0.702380952380952
225.70197196339214,1,1,0.976190476190476,1,0.75
247.70763559917114,1,1,0.988095238095238,1,0.845238095238095
271.85882427329426,1,1,1,1,0.892857142857143
298.364724028334,1,1,1,1,0.976190476190476
327.4549162877732,1,1,1,1,0.976190476190476
359.3813663804629,1,1,1,1,0.988095238095238
394.420605943766,1,1,1,1,1
432.87612810830615,1,1,1,1,1
475.0810162102798,1,1,1,1,1
521.400828799969,1,1,1,1,1
572.236765935022,1,1,1,1,1
628.029144183426,1,1,1,1,1
689.2612104349702,1,1,1,1,1
756.463327554629,1,1,1,1,1
830.2175681319752,1,1,1,1,1
911.1627561154896,1,1,1,1,1
1000.0,1,1,1,1,1

==> data/regpath_sparsity_arcene_l1bigm.csv <==
proposed_solve_time,el0ps_solve_time,l0bnb_solve_time,cplex_solve_time,gurobi_solve_time,mosek_solve_time,max_solve_time,objective_value,datafit_value,normalized_datafit_value,n_nnz
0.1480510923597548,0.3767740726470947,,25.23842364549637,46.1343258510935,15.479690164327621,3600.0,1.0,1.0,1.0,0.0
0.458617713716295,10.873743510246277,,463.390810072422,1142.2634884660895,2503.094917535782,3600.0,0.9852775525646399,0.7887572897925681,0.7887572897925681,1.0
6.819494512346056,130.51376945972441,,2180.780803143978,3050.9468975663185,3600.0,3600.0,0.9394988465590779,0.6538978197956646,0.6538978197956646,2.0
742.0240289635128,3600.0,,3600.0,3600.0,,3600.0,0.858560766175817,0.5795495381410352,0.5795495381410352,3.0
3600.0,,,,,,3600.0,0.858560766175817,0.5795495381410352,0.5795495381410352,4.0


==> data/regpath_sparsity_arcene_l2bigm.csv <==
proposed_solve_time,el0ps_solve_time,l0bnb_solve_time,cplex_solve_time,gurobi_solve_time,mosek_solve_time,max_solve_time,objective_value,datafit_value,normalized_datafit_value,n_nnz
0.03480261564254761,0.038133096694946286,,60.159538984298706,27.76308337847392,14.821210662523905,3600.0,1.0,1.0,1.0,0.0
0.05249756574630737,0.37604484558105467,,270.00936990976334,273.8949112892151,232.9517626365026,3600.0,0.9954850760632201,0.8339813146266536,0.8339813146266536,1.0
0.06456738710403442,2.637957286834717,,394.08642822504044,978.1039282480875,771.7680979967117,3600.0,0.9481673262328147,0.7251012433205927,0.7251012433205927,2.0
0.2896983027458191,4.690265226364136,,550.3080292344093,1888.4664669831594,934.3892536560694,3600.0,0.9160796884849398,0.6498155396963327,0.6498155396963327,3.0
5.065071523189545,70.91184730529785,,1263.3030205368996,3600.0,1253.066662867864,3600.0,0.8665826174576888,0.5925967129744403,0.5925967129744403,4.0
23.716557681560516,302.4655062675476,,1527.7392169237137,,1882.4431158304214,3600.0,0.8497580607917437,0.5446696946500722,0.5446696946500722,5.0
89.523896753788,1020.4826762676239,,3600.0,,2814.233921766281,3600.0,0.8307931975039118,0.500164161790536,0.500164161790536,6.0
230.28112816810608,3600.0,,,,3600.0,3600.0,0.8095066252497767,0.4583444907321301,0.4583444907321301,7.0
3600.0,,,,,,3600.0,0.7892063629625607,0.45834449073207084,0.45834449073207084,8.0


==> data/regpath_sparsity_bctcga_l1bigm.csv <==
proposed_solve_time,el0ps_solve_time,l0bnb_solve_time,cplex_solve_time,gurobi_solve_time,mosek_solve_time,max_solve_time,objective_value,datafit_value,n_nnz
0.12249767780303955,0.12050848007202149,,424.4168442726135,1228.7513089179993,114.97761149406433,3600.0,0.0009328358208955223,0.0009328358208955223,0.0
0.22375710010528566,18.472808241844177,,3600.0,3600.0,3600.0,3600.0,0.0009325748671062679,0.0006942428943182983,1.0
0.3396135330200195,116.056130862236024,,,,,3600.0,0.000871016428382812,0.0005049505101324344,2.0
14.066675066947937,618.1087424755096,,,,,3600.0,0.0006997271962097707,0.00044333135245934577,3.0
1020.2401256322861,3600.0,,,,,3600.0,0.000626872333084315,0.000405699593576207,4.0
3600.0,,,,,,3600.0,,,5.0


==> data/regpath_sparsity_bctcga_l2bigm.csv <==
proposed_solve_time,el0ps_solve_time,l0bnb_solve_time,cplex_solve_time,gurobi_solve_time,mosek_solve_time,max_solve_time,objective_value,datafit_value,normalized_datafit_value,n_nnz
0.14075779914855957,1.4005804061889648,1.0377171039581299,610.9715746150297,352.53124248981476,76.46985304355621,3600.0,0.0009328358208955224,0.0009328358208955224,1,0.0
0.18241286277770996,1.8813345432281494,1.5381908416748047,3600.0,1064.0435893535614,3600.0,3600.0,0.0009273976040709555,0.0007287119013100169,0.78117916,1.0
0.1985621452331543,2.9523959159851074,1.0463523864746094,,1677.1704549789429,,3600.0,0.000869156859956587,0.0005651089834669588,0.60579683,2.0
0.5184624195098877,32.957685708999634,8.45274567604065,,3600.0,,3600.0,0.0007856357881362266,0.00047991858659483767,0.51447272,3.0
1.4762051105499268,64.79520082473755,41.93102979660034,,,,3600.0,0.000704566895739321,0.00042720475168600536,0.45796349,4.0
181.22028017044067,3600.0,3600.0,,,,3600.0,0.0006143164738086844,0.0004054050106420213,0.43459417,5.0
769.9874618053436,,,,,,3600.0,0.0006016503201174821,0.00039458371602722785,0.42299374,6.0
3600.0,,,,,,3600.0,,,,7.0


==> data/regpath_sparsity_breast-cancer_l1bigm.csv <==
proposed_solve_time,el0ps_solve_time,l0bnb_solve_time,cplex_solve_time,gurobi_solve_time,mosek_solve_time,max_solve_time,objective_value,datafit_value,normalized_datafit_value,n_nnz
0.027580695993760052,0.024828433990478516,,7.319239974021912,,11.362950086593628,3600.0,1.0,1.0,1.0,0.0
0.030530943590051988,0.25304341316223145,,72.2837290763855,,444.48858880996704,3600.0,0.9807586492709914,0.5829454244084632,0.5829454244084632,1.0
0.22681561638327205,3.5948445796966553,,155.31529903411865,,3600.0,3600.0,0.7983125474243351,0.3398114787597845,0.3398114787597845,2.0
2.1834143189822925,31.22258710861206,,901.8325890302658,,,3600.0,0.6341343865190407,0.18616873493934272,0.18616873493934272,3.0
9.28574403594522,127.4548659324646,,3600.0,,,3600.0,0.4725754958136821,0.07761122521837821,0.07761122521837821,4.0
164.90067031804253,3600.0,,,,,3600.0,0.27989745352098905,0.026872341907431846,0.026872341907431846,5.0
3600.0,,,,,,3600.0,,,,6.0


==> data/regpath_sparsity_breast-cancer_l2bigm.csv <==
proposed_solve_time,el0ps_solve_time,l0bnb_solve_time,cplex_solve_time,gurobi_solve_time,mosek_solve_time,max_solve_time,objective_value,datafit_value,normalized_datafit_value,n_nnz
0.0144045877456665,0.045810604095458986,,8.12405260403951,20.330652660793728,6.622282981872559,3600.0,1.0,1.0,1.0,0.0
0.01756763458251953,0.055675411224365236,,21.397927681605022,21.0334415435791,16.070377945899963,3600.0,0.9945173403540966,0.9945173409592827,0.9945173409592827,1.0
0.01984274387359619,0.07331681251525879,,25.093601942062378,20.526547114054363,25.30118501186371,3600.0,0.9789384451186965,0.9789384460468402,0.9789384460468402,2.0
0.025964856147766113,0.12309679985046387,,32.33717234929403,23.79807647069295,28.0656704902649,3600.0,0.953953518136281,0.953953518136281,0.953953518136281,4.0
0.02936697006225586,0.14723854064941405,,33.83591834704081,33.48197921117147,30.156180381774902,3600.0,0.9188761337080776,0.9188761337080776,0.9188761337080776,6.0
0.030928730964660645,0.14689526557922364,,37.0591565767924,29.53391581111484,87.62261247634888,3600.0,0.877750773726356,0.8777507754589595,0.8777507754589595,7.0
0.04695141315460205,0.3286078929901123,,46.5547399520874,30.164008114073013,84.24500548839569,3600.0,0.8336127371309745,0.8336127382141306,0.8336127382141306,9.0
0.05412697792053223,0.43897395133972167,,49.82289330164591,25.08903323279487,96.41307950019836,3600.0,0.7866221681943641,0.7866221730844681,0.7866221730844681,10.0
0.05436348915100098,0.4058164119720459,,51.12023679415385,33.57773812611898,188.29808104038239,3600.0,0.739021942515951,0.739021943346815,0.739021943346815,11.0
0.2340322732925415,2.8715116500854494,,51.067845026652016,56.36311297946506,352.81804144382477,3600.0,0.6928973916646018,0.6928973918336878,0.6928973918336878,12.0
0.3978879451751709,4.91613507270813,,77.18047706286113,105.48057680659824,984.4755125045776,3600.0,0.6469192470296843,0.6469192470296843,0.6469192470296843,14.0
0.42002570629119873,4.964941930770874,,69.59172908465068,188.0866883860694,1051.179069042206,3600.0,0.600462124310919,0.6004621243999888,0.6004621243999888,15.0
0.49842095375061035,5.735219573974609,,75.16704726219177,155.57651795281305,1268.6920479536057,3600.0,0.5554381993060231,0.5554381996456945,0.5554381996456945,16.0
0.624085545539856,7.306741666793823,,78.61009661356609,366.5312549273173,1662.672499537468,3600.0,0.5122838305783483,0.5122838308686154,0.5122838308686154,17.0
1.530578851699829,18.897978496551513,,89.37335562705994,498.46983485751684,1996.8965309858322,3600.0,0.4715430880635564,0.4715430880635563,0.4715430880635563,18.0
4.731493830680847,58.87939043045044,,174.39272769292197,2295.491442501545,2275.89332699775696,3600.0,0.4329820573048245,0.4329820573048244,0.4329820573048244,19.0
18.90229368209839,231.30938601493835,,330.34983293215436,3600.0,3139.01518702507,3600.0,0.3967691416516517,0.3967691416516518,0.3967691416516518,20.0
15.973227381706238,198.88037915229796,,671.4357786178589,,3318.0941741466522,3600.0,0.36198546897826006,0.36198546897826,0.36198546897826,22.0
20.82985210418701,263.31733508110045,,1361.7460649808247,,3600.0,3600.0,0.3295487283749502,0.3295487283749502,0.3295487283749502,23.0
32.216652274131775,413.83516211509703,,3600.0,,,3600.0,0.2998859399973506,0.2998859399973506,0.2998859399973506,23.0
157.41271996498108,2071.5023317813875,,,,,3600.0,0.27244712470479626,0.27244712470479626,0.27244712470479626,24.0
315.27775609493256,3600.0,,,,,3600.0,0.24738277657122,0.24738278197441557,0.24738278197441557,25.0
1128.6935906410217,,,,,,3600.0,0.22433824515412637,0.22433825097153,0.22433825097153,26.0
3148.165302157402,,,,,,3600.0,0.20297752130338004,0.20297752407056543,0.20297752407056543,27.0
3600.0,,,,,,3600.0,,,,28.0


==> data/regpath_sparsity_colon-cancer_l1bigm.csv <==
proposed_solve_time,el0ps_solve_time,l0bnb_solve_time,cplex_solve_time,gurobi_solve_time,mosek_solve_time,max_solve_time,objective_value,datafit_value,normalized_datafit_value,n_nnz
0.00191613006591797,0.004452943801879883,,,,5.29678201675415,3600.0,0.6931471805599451,0.6931471805599451,1,0.0
0.0064373016357421875,0.052791595458984375,,,,25.60141897201538,3600.0,0.6817029246007119,0.45457029791005577,0.65580631,1.0
0.038224220275878906,0.4216761589050293,,,,167.1331090927124,3600.0,0.5710678450084068,0.3717712162004815,0.53635249,2.0
0.18856000900268555,0.6944375038146973,,,,305.8820881843567,3600.0,0.5254142762224628,0.3509719500314618,0.50634549,3.0
0.19500422477722168,0.6212038993835449,,,,370.6666979789734,3600.0,0.5196199864363089,0.32018488533387307,0.46192915,4.0
0.3077430725097656,4.9033474922180176,,,,1827.6346280574799,3600.0,0.49502119337265005,0.3137042200506269,0.45257952,5.0
0.9185004234313965,14.91297960281372,,,,3144.0972418785095,3600.0,0.4927864306813672,0.31062642274740415,0.4481392,6.0
0.9383370876312256,47.05216884613037,,,,2974.1730630397797,3600.0,0.4924201539017379,0.30564676019746995,0.44095507,8.0
5.1878085136413574,149.8889684677124,,,,3600.0,3600.0,0.4906628465524376,0.3053506285823158,0.44052784,10.0
10.292155742645264,278.0816555023193,,,,,3600.0,0.49000804043546964,0.3033676940536429,0.43766707,11.0
63.7886524200439543,729.987382888794,,,,,3600.0,0.48909113473366256,0.30341448055932846,0.43773457,12.0
609.716176986694382,3600.0,,,,,3600.0,0.48905020109389996,0.3035611516489565,0.43794617,14.0
3600.0,,,,,,3600.0,,,,15.0


==> data/regpath_sparsity_colon-cancer_l2bigm.csv <==
proposed_solve_time,el0ps_solve_time,l0bnb_solve_time,cplex_solve_time,gurobi_solve_time,mosek_solve_time,max_solve_time,objective_value,datafit_value,normalized_datafit_value,n_nnz
0.010279804468154907,0.01272930039299859,,,,4.38213586807251,3600.0,0.6931471805599451,0.6931471805599452,1,0.0
0.02801838517189026,0.4791243341233995,,,,115.97977590560913,3600.0,0.6844501723783616,0.41116645637762944,0.59318781,1.0
0.19968846440315247,1.8620170487297907,,,,369.84696102142334,3600.0,0.5230990103525804,0.3478272619124288,0.50180867,2.0
0.379162073135376,2.566283702850342,,,,506.8065631389618,3600.0,0.48283229635846187,0.28761086057386637,0.41493476,3.0
1.9460378885269165,11.091902441448635,,,,827.35340309143066,3600.0,0.431934703109184,0.25300473928325745,0.36500868,4.0
3.1888731718063354,18.301197873221504,,,,866.9563820362091,3600.0,0.4191137423506499,0.1859974209120411,0.26833756,6.0
2.614374428987503,14.107949468824598,,,,1462.59795808792114,3600.0,0.37639849938184733,0.17421989666362325,0.25134618,7.0
3.5674091577529907,19.5721980465783,,,,1477.41279888153076,3600.0,0.35090226851675044,0.15737146673521368,0.22703903,8.0
11.609566539525986,65.48013361295064,,,,1610.3783810138702,3600.0,0.3281876587606276,0.14096915785049152,0.2033755,9.0
11.81379371881485,65.66674039098952,,,,1763.7957470417023,3600.0,0.31610730637941165,0.12723752497603852,0.18356495,11.0
6.665209889411926,36.74657310379876,,,,2183.215469121933,3600.0,0.30365798428442126,0.11324203875609211,0.16337373,12.0
9.848672270774841,54.212649292416046,,,,2395.79155588150024,3600.0,0.28212863509585995,0.1034783135968396,0.14928765,14.0
75.9804895222187,444.93668389320374,,,,3600.0,3600.0,0.25344712703120975,0.09075375515227477,0.13092999,17.0
107.22455295920372,629.0226694477929,,,,,3600.0,0.2444009806957092,0.08747193627985732,0.12619533,18.0
80.74835285544395,472.7127664089203,,,,,3600.0,0.2353408584125733,0.08115144355345036,0.11707679,20.0
97.07110106945038,573.7075558503469,,,,,3600.0,0.2268928338647221,0.0786329525604195,0.11344337,21.0
173.4809884428978,1034.4986586835648,,,,,3600.0,0.21890361799585745,0.07645689746572928,0.11030399,22.0
212.72827723622322,1262.5663644472759,,,,,3600.0,0.21106738508756062,0.07257552757106882,0.10470435,24.0
369.68619817495346,2187.3256312741173,,,,,3600.0,0.20363763260923268,0.0684191407183565,0.09870796,26.0
375.16143199801445,2219.3717119958665,,,,,3600.0,0.1963233461629626,0.06439207040464415,0.09289812,29.0
831.5534367263317,3600.0,,,,,3600.0,0.18948845509980328,0.06212733318366759,0.0896308,31.0
725.7060925066471,,,,,,3600.0,0.18269908825764852,0.05846939115912932,0.0843535,34.0
525.4498066902161,,,,,,3600.0,0.17618893476604058,0.05645932510240322,0.08145359,36.0
868.6096871495247,,,,,,3600.0,0.17002001349427692,0.05583639464539834,0.08055489,37.0
674.9581767916679,,,,,,3600.0,0.16399501740520228,0.0506257254860001,0.07303748,43.0
770.0492954850197,,,,,,3600.0,0.15825901697690203,0.05039724568535764,0.07270786,44.0
1364.1063610315323,,,,,,3600.0,0.1527755217245324,0.04776574082334778,0.0689114,48.0
2249.6393480598927,,,,,,3600.0,0.1474954514901819,0.04574685672486262,0.06599876,52.0
1888.5913003385067,,,,,,3600.0,0.14237704939351115,0.0437429884385377,0.06310779,56.0
485.4941621720791,,,,,,3600.0,0.13738660194468882,0.041645295418648205,0.06008146,61.0
735.0212094187737,,,,,,3600.0,0.1326921505208774,0.04017088118786867,0.05795433,65.0
3083.2699756622314,,,,,,3600.0,0.12825077137348803,0.03891143930278038,0.05613734,70.0
3600.0,,,,,,3600.0,,,,71.0


==> data/regpath_sparsity_leukemia_l1bigm.csv <==
proposed_solve_time,el0ps_solve_time,l0bnb_solve_time,cplex_solve_time,gurobi_solve_time,mosek_solve_time,max_solve_time,objective_value,datafit_value,normalized_datafit_value,n_nnz
0.0229340394337972,0.024398326873779297,,,,11.431912004947662,3600.0,0.6931471805599446,0.6931471805599446,1,0.0
0.8019200960795084,25.729592382907867,,,,2460.6961457133293,3600.0,0.6494032414081601,0.11750307769747521,0.16952111,1.0
45.5280880133311,771.9261980056763,,,,3600.0,3600.0,0.2929865884270394,0.08615729084636992,0.1242987,2.0
1443.9612028598785,3600.0,,,,,3600.0,0.2636092952151033,0.07956021435105864,0.11478113,3.0
3600.0,,,,,,3600.0,,,,4.0


==> data/regpath_sparsity_leukemia_l2bigm.csv <==
proposed_solve_time,el0ps_solve_time,l0bnb_solve_time,cplex_solve_time,gurobi_solve_time,mosek_solve_time,max_solve_time,objective_value,datafit_value,normalized_datafit_value,n_nnz
0.023056626319885254,0.0320432186126709,,,,6.788789987564087,3600.0,0.6931471805599446,0.6931471805599446,1,0.0
0.4348031282424927,31.40071392059326,,,,3600.0,3600.0,0.6771053167515235,0.12133837552157992,0.17505427,1.0
4.024697542190552,126.43435764312744,,,,,3600.0,0.26351329757573,0.06875801183838598,0.09919684,2.0
21.071186542510986,570.8045148849487,,,,,3600.0,0.17948427259642202,0.046171329852237625,0.06661115,3.0
52.7253155708313,1355.512799024582,,,,,3600.0,0.14829012797847702,0.034156238286984754,0.04927704,4.0
138.59145963191986,3084.480716943741,,,,,3600.0,0.122589607467871,0.027242289968600956,0.03930232,5.0
335.5849058628082,3600.0,,,,,3600.0,0.10656721788805548,0.02291998133214686,0.03306654,6.0
750.3522552251816,,,,,,3600.0,0.09280290197628195,0.02067873851256325,0.02983311,7.0
1143.8283913135529,,,,,,3600.0,0.08459157899038466,0.018591020142684905,0.02682117,8.0
1357.195207118988,,,,,,3600.0,0.0807473309763858,0.016708673336565862,0.02410552,9.0
1765.488630414009,,,,,,3600.0,0.07357742489734945,0.015349413406516303,0.02214452,10.0
3600.0,,,,,,3600.0,,,,11.0


==> data/regpath_sparsity_riboflavin_l1bigm.csv <==
proposed_solve_time,el0ps_solve_time,l0bnb_solve_time,cplex_solve_time,gurobi_solve_time,mosek_solve_time,max_solve_time,objective_value,datafit_value,n_nnz
0.018810057640075685,0.014820170402526856,,3.6419136762619018,85.39451265335083,9.543702459335327,3600.0,0.007042253521126761,0.007042253521126761,0.0
0.08469216823577881,0.5565660476684571,,49.91071126461029,97.48015353679656,3032.487303098043,3600.0,0.006802031248371613,0.004108036227523671,1.0
3.128027820587158,27.885009026527406,,480.38721814155576,568.7776587963104,3600.0,3600.0,0.00536485799725204,0.0026082834823482237,2.0
23.678452920913696,206.07991631031035,,2454.562925299009,1801.604874451955,,3600.0,0.0045643290956870084,0.0015641481673170973,3.0
549.2758174180984,3104.7435109615326,,3600.0,3600.0,,3600.0,0.0031255602209098064,0.001006861867775767,4.0
3600.0,3600.0,,,,,3600.0,,,5.0


==> data/regpath_sparsity_riboflavin_l2bigm.csv <==
proposed_solve_time,el0ps_solve_time,l0bnb_solve_time,cplex_solve_time,gurobi_solve_time,mosek_solve_time,max_solve_time,datafit_value,normalized_datafit_value,n_nnz
0.01110006446838379,0.030215442180633545,0.07429440021514893,5.115764498710632,3.575157880783081,12.936124742031097,3600.0,0.007042253521126761,1,0.0
0.03853106498718262,0.38806939125061035,3.3151931762695312,49.69781804084778,7.2309160232543945,3600.0,3600.0,0.004275289367723563,0.60709109,1.0
0.29198527336120605,4.24173778295517,9.66828465461731,170.24914836883545,44.656238079071045,,3600.0,0.0026693312990047928,0.37904504,2.0
3.2115979194641113,52.76952135562897,208.2460331916809,3600.0,473.9184789657593,,3600.0,0.0018505880720272266,0.26278351,3.0
6.356465578079224,99.04090416431427,283.64699625968933,,1008.1158359050751,,3600.0,0.0011667908906900478,0.16568431,4.0
174.28575778007507,2269.702289581299,3257.375988483429,,3600.0,,3600.0,0.0009640718846975599,0.13689821,5.0
546.3563368320465,3600.0,3600.0,,,,3600.0,0.0007722307099193333,0.10965676,6.0
849.0127992630005,,,,,,3600.0,0.0006919700476107449,0.09825975,7.0
1727.2655236721039,,,,,,3600.0,0.0005255857642677249,0.07463318,8.0
3600.0,,,,,,3600.0,,,9.0


==> data/sensibility_k.csv <==
k,acceleration_mean,acceleration_std
5,5.0422800284840905,0.5303608518640589
6,5.54687500168895,0.6501048671061558
7,4.950891968799537,0.15423133253316287
8,4.5741984683506365,0.15470575805745426
9,5.046732020883213,0.09546972602746728


==> data/sensibility_n.csv <==
n,acceleration_mean,acceleration_std
1000,5.491937314,0.50384043850
1468,7.048227759,0.73038504385
2154,8.319852724,0.94754967571
3162,9.779030018,1.23326549365
4642,11.58046527,1.50586067806
6813,14.24382372,1.84058048612
10000,16.32727378,2.13048304803


==> data/sensibility_rho.csv <==
rho,acceleration_mean,acceleration_std
0.9,5.8170445278,0.44455080458
0.932,7.4612195173,0.59304320358
0.954,8.2104765476,0.94380485650
0.968,8.7786191155,1.21723473490
0.978,9.6035127168,1.4408048004
0.985,10.2768024856,1.967501080110
0.99,12.0265294366,2.5695676066


==> data/sensibility_snr.csv <==
snr,acceleration_mean,acceleration_std
10.0,5.0422800284840905,0.5303608518640589
8,5.151327487678216,0.36611819661541
6,4.978896308067518,0.370253045747472
4,4.903497728567266,0.5198081385277006
2,5.148305637247711,0.39737167732903084

